The dark matter profile of the Milky Way inferred from its circular velocity curve

In this paper, we construct the circular velocity curve of the Milky Way out to $\sim 30$ kpc, providing an updated model of the dark matter density profile. We derive precise parallaxes for 120,309 stars with a data-driven model, using APOGEE DR17 spectra combined with Gaia DR3, 2MASS, and WISE photometry. At outer galactic radii up to 30 kpc, we find a significantly faster decline in the circular velocity curve compared to the inner parts. This decline is better fit with a cored Einasto profile with a slope parameter $0.91^{+0.04}_{-0.05}$ than a generalized Navarro-Frenk-White (NFW) profile. The virial mass of the best-fit dark matter halo profile is only $1.81^{+0.06}_{-0.05}\times10^{11}$ $M_{\odot}$, significantly lower than what a generalized NFW profile delivers. We present a study of the potential systematics, affecting mainly large radii. Such a low mass for the Galaxy is driven by the functional forms tested, given that it probes beyond our measurements. It is found to be in tension with mass measurements from globular clusters, dwarf satellites, and streams. Our best-fit profile also lowers the expected dark matter annihilation signal flux from the galactic centre by more than an order of magnitude, compared to an NFW profile-fit. In future work, we will explore profiles with more flexible functional forms to more fully leverage the circular velocity curve and observationally constrain the properties of the Milky Way's dark matter halo.

==> readme.txt <==
% readme.txt
% Last updated 3 March 2023
% This package consists of the following files:

readme.txt          This file

ms.tex              Main paper source file
xou.bib             BibTex source file
ms.bbl              BibTex source file

tab01.tex           Table 1 source file
tab02.tex           Table 2 source file
tab03.tex           Table 3 source file

fig01.pdf           Figure 1 source file
fig02.pdf           Figure 2 source file
fig03.pdf           Figure 3 source file
fig04.pdf           Figure 4 source file
fig05.pdf           Figure 5 source file
fig06a.pdf          Figure 6 left panel source file
fig06b.pdf          Figure 6 right panel source file
fig07.pdf           Figure 7 source file
fig08.pdf           Figure 8 source file

figs01.pdf          Appendix Figure 1 source file
figs02.pdf          Appendix Figure 2 source file
figs03.pdf          Appendix Figure 3 source file
